Deep Joint Source-Channel and Encryption Coding: Secure Semantic Communications

Deep learning driven joint source-channel coding (JSCC) for wireless image or video transmission, also called DeepJSCC, has been a topic of interest recently with very promising results. The idea is to map similar source samples to nearby points in the channel input space such that, despite the noise introduced by the channel, the input can be recovered with minimal distortion. In DeepJSCC, this is achieved by an autoencoder architecture with a non-trainable channel layer between the encoder and decoder. DeepJSCC has many favorable properties, such as better end-to-end distortion performance than its separate source and channel coding counterpart as well as graceful degradation with respect to channel quality. However, due to the inherent correlation between the source sample and channel input, DeepJSCC is vulnerable to eavesdropping attacks. In this paper, we propose the first DeepJSCC scheme for wireless image transmission that is secure against eavesdroppers, called DeepJSCEC. DeepJSCEC not only preserves the favorable properties of DeepJSCC, it also provides security against chosen-plaintext attacks from the eavesdropper, without the need to make assumptions about the eavesdropper's channel condition, or its intended use of the intercepted signal. Numerical results show that DeepJSCEC achieves similar or better image quality than separate source coding using BPG compression, AES encryption, and LDPC codes for channel coding, while preserving the graceful degradation of image quality with respect to channel quality. We also show that the proposed encryption method is problem agnostic, meaning it can be applied to other end-to-end JSCC problems, such as remote classification, without modification. Given the importance of security in modern wireless communication systems, we believe this work brings DeepJSCC schemes much closer to adoption in practice.

==> data/bpg_cifar10_bw1667_psnr.csv <==
SNR,1_2_bpsk,1_2_bpsk_std,3_4_bpsk,3_4_bpsk_std,1_2_qpsk,1_2_qpsk_std,3_4_qpsk,3_4_qpsk_std,1_2_16qam,1_2_16qam_std
0,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000
1,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000
2,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000
3,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000
4,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000
5,16.58,2.884,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000
6,16.58,2.884,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000
7,16.58,2.884,18.58,2.884,0.00,0.000,0.00,0.000,0.00,0.000
8,16.58,2.884,18.58,2.884,0.00,0.000,0.00,0.000,0.00,0.000
9,16.58,2.884,18.58,2.884,0.00,0.000,0.00,0.000,0.00,0.000
10,16.58,2.884,18.58,2.884,20.74,2.884,0.00,0.000,0.00,0.000
11,16.58,2.884,18.58,2.884,20.74,2.884,0.00,0.000,0.00,0.000
12,16.58,2.884,18.58,2.884,20.74,2.884,23.39,2.495,0.00,0.000
13,16.58,2.884,18.58,2.884,20.74,2.884,23.39,2.495,0.00,0.000
14,16.58,2.884,18.58,2.884,20.74,2.884,23.39,2.495,0.00,0.000
15,16.58,2.884,18.58,2.884,20.74,2.884,23.39,2.495,0.00,0.000
16,16.58,2.884,18.58,2.884,20.74,2.884,23.39,2.495,25.42,2.177
17,16.58,2.884,18.58,2.884,20.74,2.884,23.39,2.495,25.42,2.177


==> data/bpg_cifar10_bw1667_ssim.csv <==
SNR,1_2_bpsk,1_2_bpsk_std,3_4_bpsk,3_4_bpsk_std,1_2_qpsk,1_2_qpsk_std,3_4_qpsk,3_4_qpsk_std,1_2_16qam,1_2_16qam_std
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
2,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
3,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
4,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
5,0.4964,0.0906,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
6,0.4964,0.0906,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
7,0.4964,0.0906,0.5688,0.0906,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
8,0.4964,0.0906,0.5688,0.0906,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
9,0.4964,0.0906,0.5688,0.0906,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
10,0.4964,0.0906,0.5688,0.0906,0.6461,0.0906,0.0000,0.0000,0.0000,0.0000
11,0.4964,0.0906,0.5688,0.0906,0.6461,0.0906,0.0000,0.0000,0.0000,0.0000
12,0.4964,0.0906,0.5688,0.0906,0.6461,0.0906,0.7931,0.0722,0.0000,0.0000
13,0.4964,0.0906,0.5688,0.0906,0.6461,0.0906,0.7931,0.0722,0.0000,0.0000
14,0.4964,0.0906,0.5688,0.0906,0.6461,0.0906,0.7931,0.0722,0.0000,0.0000
15,0.4964,0.0906,0.5688,0.0906,0.6461,0.0906,0.7931,0.0722,0.0000,0.0000
16,0.4964,0.0906,0.5688,0.0906,0.6461,0.0906,0.7931,0.0722,0.8638,0.0488
17,0.4964,0.0906,0.5688,0.0906,0.6461,0.0906,0.7931,0.0722,0.8638,0.0488


==> data/bpg_cifar10_rate_dist.csv <==
rho,l2,l2_std,ssim,ssim_std
0.3333,25.25,2.25,0.8618,0.0512
0.1667,20.74,2.88,0.6461,0.0906
0.1250,14.58,5.99,0.2972,0.2642


==> data/bpg_tinyimagenet_bw1667_msssim.csv <==
SNR,1_2_bpsk,1_2_bpsk_std,3_4_bpsk,3_4_bpsk_std,1_2_qpsk,1_2_qpsk_std,3_4_qpsk,3_4_qpsk_std,1_2_16qam,1_2_16qam_std
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
2,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
3,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
4,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
5,0.7747,0.1815,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
6,0.7747,0.1815,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
7,0.7747,0.1815,0.8578,0.0504,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
8,0.7747,0.1815,0.8578,0.0504,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
9,0.7747,0.1815,0.8578,0.0504,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
10,0.7747,0.1815,0.8578,0.0504,0.8866,0.0432,0.0000,0.0000,0.0000,0.0000
11,0.7747,0.1815,0.8578,0.0504,0.8866,0.0432,0.0000,0.0000,0.0000,0.0000
12,0.7747,0.1815,0.8578,0.0504,0.8866,0.0432,0.9213,0.0324,0.0000,0.0000
13,0.7747,0.1815,0.8578,0.0504,0.8866,0.0432,0.9213,0.0324,0.0000,0.0000
14,0.7747,0.1815,0.8578,0.0504,0.8866,0.0432,0.9213,0.0324,0.0000,0.0000
15,0.7747,0.1815,0.8578,0.0504,0.8866,0.0432,0.9213,0.0324,0.0000,0.0000
16,0.7747,0.1815,0.8578,0.0504,0.8866,0.0432,0.9213,0.0324,0.9409,0.0267
17,0.7747,0.1815,0.8578,0.0504,0.8866,0.0432,0.9213,0.0324,0.9409,0.0267


==> data/bpg_tinyimagenet_bw1667_psnr.csv <==
SNR,1_2_bpsk,1_2_bpsk_std,3_4_bpsk,3_4_bpsk_std,1_2_qpsk,1_2_qpsk_std,3_4_qpsk,3_4_qpsk_std,1_2_16qam,1_2_16qam_std
0,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000
1,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000
2,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000
3,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000
4,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000
5,19.56,4.553,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000
6,19.56,4.553,0.00,0.000,0.00,0.000,0.00,0.000,0.00,0.000
7,19.56,4.553,20.69,4.027,0.00,0.000,0.00,0.000,0.00,0.000
8,19.56,4.553,20.69,4.027,0.00,0.000,0.00,0.000,0.00,0.000
9,19.56,4.553,20.69,4.027,0.00,0.000,0.00,0.000,0.00,0.000
10,19.56,4.553,20.69,4.027,21.85,4.353,0.00,0.000,0.00,0.000
11,19.56,4.553,20.69,4.027,21.85,4.353,0.00,0.000,0.00,0.000
12,19.56,4.553,20.69,4.027,21.85,4.353,23.85,4.902,0.00,0.000
13,19.56,4.553,20.69,4.027,21.85,4.353,23.85,4.902,0.00,0.000
14,19.56,4.553,20.69,4.027,21.85,4.353,23.85,4.902,0.00,0.000
15,19.56,4.553,20.69,4.027,21.85,4.353,23.85,4.902,0.00,0.000
16,19.56,4.553,20.69,4.027,21.85,4.353,23.85,4.902,25.64,5.413
17,19.56,4.553,20.69,4.027,21.85,4.353,23.85,4.902,25.64,5.413


==> data/bpg_tinyimagenet_rate_dist.csv <==
rho,l2,l2_std,msssim,msssim_std
0.3333,25.64,5.41,0.9309,0.0267
0.1667,21.85,4.35,0.8866,0.0432
0.1250,20.69,4.04,0.8578,0.0505
0.0833,19.93,4.56,0.7720,0.1825


==> data/digital_feature_compress_cifar10_bw1667.csv <==
SNR,1_2_bpsk,3_4_bpsk,1_2_qpsk,3_4_qpsk,1_2_16qam
0,0.0000,0.0000,0.0000,0.0000,0.0000
1,0.0000,0.0000,0.0000,0.0000,0.0000
2,0.0000,0.0000,0.0000,0.0000,0.0000
3,0.0000,0.0000,0.0000,0.0000,0.0000
4,0.0000,0.0000,0.0000,0.0000,0.0000
5,0.6716,0.0000,0.0000,0.0000,0.0000
6,0.6716,0.0000,0.0000,0.0000,0.0000
7,0.6716,0.7034,0.0000,0.0000,0.0000
8,0.6716,0.7034,0.0000,0.0000,0.0000
9,0.6716,0.7034,0.0000,0.0000,0.0000
10,0.6716,0.7034,0.7434,0.0000,0.0000
11,0.6716,0.7034,0.7434,0.0000,0.0000
12,0.6716,0.7034,0.7434,0.7521,0.0000
13,0.6716,0.7034,0.7434,0.7521,0.0000
14,0.6716,0.7034,0.7434,0.7521,0.0000
15,0.6716,0.7034,0.7434,0.7521,0.0000
16,0.6716,0.7034,0.7434,0.7521,0.7675
17,0.6716,0.7034,0.7434,0.7521,0.7675


==> data/djscec_cifar10_bw1667_nembed16_acc.csv <==
SNR,snr_train5,snr_train5_std,snr_train7,snr_train7_std,snr_train10,snr_train10_std,snr_train12,snr_train12_std,snr_train16,snr_train16_std
0,0.3382,0.0916,0.3578,0.0916,0.2915,0.0916,0.2577,0.0916,0.1878,0.0916
1,0.4648,0.0916,0.5031,0.0916,0.3448,0.0916,0.34,0.0916,0.236,0.0916
2,0.5561,0.0916,0.6,0.0916,0.4241,0.0916,0.4013,0.0916,0.2759,0.0916
3,0.6208,0.0916,0.6755,0.0916,0.4966,0.0916,0.461,0.0916,0.3404,0.0916
4,0.6479,0.0916,0.7206,0.0916,0.5772,0.0916,0.5091,0.0916,0.4121,0.0916
5,0.6495,0.0916,0.7358,0.0916,0.6357,0.0916,0.5738,0.0916,0.5157,0.0916
6,0.6547,0.0916,0.7436,0.0916,0.6859,0.0916,0.6427,0.0916,0.6331,0.0916
7,0.6577,0.0916,0.747,0.0916,0.713,0.0916,0.6962,0.0916,0.6731,0.0916
8,0.6585,0.0916,0.7484,0.0916,0.7334,0.0916,0.7178,0.0916,0.7002,0.0916
9,0.6601,0.0916,0.7486,0.0916,0.748,0.0916,0.734,0.0916,0.7186,0.0916
10,0.6601,0.0916,0.7501,0.0916,0.7507,0.0916,0.745,0.0916,0.7334,0.0916
11,0.6609,0.0916,0.7503,0.0916,0.7528,0.0916,0.7501,0.0916,0.7436,0.0916
12,0.6629,0.0916,0.7503,0.0916,0.7545,0.0916,0.7553,0.0916,0.7546,0.0916
13,0.6631,0.0916,0.7513,0.0916,0.7562,0.0916,0.7601,0.0916,0.7604,0.0916
14,0.6645,0.0916,0.7513,0.0916,0.757,0.0916,0.7631,0.0916,0.7657,0.0916
15,0.6645,0.0916,0.7527,0.0916,0.757,0.0916,0.7635,0.0916,0.7705,0.0916
16,0.6665,0.0916,0.7537,0.0916,0.7572,0.0916,0.7643,0.0916,0.7723,0.0916
17,0.6669,0.0916,0.7547,0.0916,0.758,0.0916,0.7657,0.0916,0.7763,0.0916


==> data/djscec_cifar10_bw1667_nembed16_psnr.csv <==
SNR,snr_train5,snr_train5_std,snr_train7,snr_train7_std,snr_train10,snr_train10_std,snr_train12,snr_train12_std,snr_train16,snr_train16_std
0,12.828,2.173,12.444,2.030,12.110,1.886,11.918,1.757,11.411,1.596
1,14.349,2.455,13.540,2.160,12.921,2.055,12.695,1.847,12.034,1.697
2,16.446,2.615,15.106,2.392,13.944,2.189,13.664,1.921,12.760,1.756
3,18.533,2.675,16.858,2.494,15.208,2.369,14.744,2.080,13.590,1.885
4,20.455,2.528,18.887,2.628,16.661,2.519,16.124,2.226,14.487,1.965
5,22.058,2.395,20.956,2.586,18.466,2.651,17.715,2.386,15.666,2.068
6,23.175,2.305,22.883,2.452,20.653,2.699,19.732,2.547,17.204,2.221
7,23.908,2.292,24.233,2.351,22.749,2.583,21.829,2.564,19.003,2.323
8,24.371,2.295,25.061,2.337,24.225,2.489,23.698,2.521,20.884,2.493
9,24.661,2.297,25.560,2.325,25.240,2.414,25.090,2.401,22.538,2.569
10,24.877,2.310,25.925,2.333,25.953,2.365,26.099,2.350,24.070,2.603
11,25.047,2.297,26.209,2.345,26.475,2.367,26.916,2.311,25.494,2.573
12,25.193,2.296,26.454,2.349,26.893,2.388,27.552,2.309,26.777,2.541
13,25.303,2.300,26.657,2.360,27.247,2.408,28.045,2.329,27.857,2.484
14,25.384,2.308,26.811,2.366,27.503,2.425,28.421,2.337,28.627,2.476
15,25.443,2.295,26.906,2.373,27.706,2.435,28.700,2.355,29.167,2.449
16,25.474,2.309,27.005,2.371,27.858,2.442,28.915,2.369,29.591,2.467
17,25.500,2.322,27.076,2.375,27.992,2.463,29.103,2.386,29.953,2.493


==> data/djscec_cifar10_bw1667_nembed16_snr7_trainvattack.csv <==
Epoch,train_loss,attack_loss
1,0.030936099588871002,0.06227312609553337
2,0.023430008441209793,0.06207642704248428
3,0.008689598180353642,0.06205475702881813
4,0.006388805340975523,0.06203899160027504
5,0.005834559444338083,0.06203361973166466
6,0.005587002728134394,0.062026917934417725
7,0.00539183896034956,0.06202393025159836
8,0.00527959642931819,0.062021832913160324
9,0.005199731793254614,0.06202169135212898
10,0.005110567901283503,0.062016576528549194
11,0.005053915083408356,0.062019120901823044
12,0.005023065023124218,0.06201329827308655
13,0.004979799967259169,0.06201566755771637
14,0.004952726420015097,0.062015969306230545
15,0.004908141680061817,0.06200636550784111
16,0.004894843325018883,0.06200536713004112
17,0.004836175125092268,0.06200433522462845
18,0.00482183089479804,0.06200556457042694
19,0.004819479305297136,0.062000107020139694
20,0.004782427567988634,0.06200408935546875
21,0.0047324891202151775,0.062003567814826965
22,0.004725172650068998,0.06200296804308891
23,0.004718618001788855,0.06199772655963898
24,0.004687953740358353,0.06199882552027702
25,0.0046693566255271435,0.06199934333562851
26,0.0046551343984901905,0.061998575925827026
27,0.0046334033831954,0.06199845299124718
28,0.0046642739325761795,0.06199976056814194
29,0.004616490565240383,0.06199818104505539
30,0.004610088653862476,0.06199681758880615
31,0.004588855896145105,0.061995893716812134
32,0.004576094914227724,0.06199808046221733
33,0.004536992870271206,0.06199486181139946
34,0.004544595722109079,0.06199439987540245
35,0.00454800995066762,0.061994072049856186
36,0.004528294317424297,0.0619942769408226
37,0.004520978778600693,0.0619935467839241
38,0.00444677984341979,0.061993133276700974
39,0.004432611167430878,0.06199287250638008
40,0.004410841502249241,0.0619904026389122
41,0.004410214256495237,0.06199059635400772
42,0.004395581781864166,0.06198986992239952
43,0.004388566128909588,0.06199052929878235
44,0.004388012923300266,0.06199062615633011
45,0.00431553740054369,0.06227312609553337
46,0.004309455864131451,0.06207642704248428
47,0.004284627269953489,0.06205475702881813
48,0.004296917002648115,0.06203899160027504
49,0.004284221678972244,0.06203361973166466
50,0.00427976856008172,0.062026917934417725
51,0.0042672655545175076,0.06202393025159836
52,0.004269781522452831,0.062021832913160324
53,0.004247603472322226,0.06202169135212898
54,0.004250271245837212,0.062016576528549194
55,0.004239233676344156,0.062019120901823044
56,0.004256991669535637,0.06201329827308655
57,0.004228235688060522,0.06201566755771637
58,0.004243885632604361,0.062015969306230545
59,0.00420739920809865,0.06200636550784111
60,0.004184115212410688,0.06200536713004112
61,0.0041713411919772625,0.06200433522462845
62,0.004159759730100632,0.06200556457042694
63,0.004147885367274284,0.062000107020139694
64,0.004145374521613121,0.06200408935546875
65,0.004163190256804228,0.062003567814826965
66,0.004143047146499157,0.06200296804308891
67,0.004149243235588074,0.06199772655963898
68,0.0041398839093744755,0.06199882552027702
69,0.004147341474890709,0.06199934333562851
70,0.004132712725549936,0.061998575925827026
71,0.004138235002756119,0.06199845299124718
72,0.004125642124563456,0.06199976056814194
73,0.004111815709620714,0.06199818104505539
74,0.004122021142393351,0.06199681758880615
75,0.004118391312658787,0.061995893716812134
76,0.00408085435628891,0.06199808046221733
77,0.004076702520251274,0.06199486181139946
78,0.004068268928676844,0.06199439987540245
79,0.004068104550242424,0.061994072049856186
80,0.004063409753143787,0.0619942769408226
81,0.004058039281517267,0.0619935467839241
82,0.004059898667037487,0.061993133276700974
83,0.004051583353430033,0.06199287250638008
84,0.00404520845040679,0.0619904026389122
85,0.004046840593218803,0.06199059635400772
86,0.004044623114168644,0.06198986992239952
87,0.004046591464430094,0.06199052929878235
88,0.004032561089843512,0.06199062615633011
89,0.0040305969305336475,0.06227312609553337
90,0.004024113062769175,0.06207642704248428
91,0.004035482183098793,0.06205475702881813
92,0.004026810172945261,0.06203899160027504
93,0.004023837856948376,0.06203361973166466
94,0.004024039022624493,0.062026917934417725
95,0.0040274085476994514,0.06202393025159836
96,0.004024979192763567,0.062021832913160324
97,0.004014552105218172,0.06202169135212898
98,0.00402403250336647,0.062016576528549194
99,0.0040179770439863205,0.062019120901823044
100,0.004008553456515074,0.06201329827308655
101,0.003986457362771034,0.06201566755771637
102,0.003980700392276049,0.062015969306230545
103,0.003972608596086502,0.06200636550784111
104,0.003966529853641987,0.06200536713004112
105,0.003965418320149183,0.06200433522462845
106,0.003970243036746979,0.06200556457042694
107,0.003964180126786232,0.062000107020139694
108,0.003957054112106562,0.06200408935546875
109,0.0039697145111858845,0.062003567814826965
110,0.003957400098443031,0.06200296804308891
111,0.003955489490181208,0.06199772655963898
112,0.003935902379453182,0.06199882552027702
113,0.0039214943535625935,0.06199934333562851
114,0.003930771257728338,0.061998575925827026
115,0.00392264686524868,0.06199845299124718
116,0.003922062460333109,0.06199976056814194
117,0.003914292901754379,0.06199818104505539
118,0.00392109015956521,0.06199681758880615
119,0.003916531335562468,0.061995893716812134
120,0.003915176261216402,0.06199808046221733
121,0.003910332452505827,0.06199486181139946
122,0.003913341090083122,0.06199439987540245
123,0.0039056609384715557,0.061994072049856186
124,0.0038882477674633265,0.0619942769408226
125,0.003888531122356653,0.0619935467839241
126,0.0038770134560763836,0.061993133276700974
127,0.003876353846862912,0.06199287250638008
128,0.003882741555571556,0.0619904026389122
129,0.003872835310176015,0.06199059635400772
130,0.0038705349434167147,0.06198986992239952
131,0.003870985936373472,0.06199052929878235
132,0.0038694303948432207,0.06199062615633011
133,0.0038652578368782997,0.06227312609553337
134,0.003866024548187852,0.06207642704248428
135,0.003876199945807457,0.06205475702881813
136,0.0038633057847619057,0.06203899160027504
137,0.0038624426815658808,0.06203361973166466
138,0.003862962359562516,0.062026917934417725
139,0.0038637458346784115,0.06202393025159836
140,0.0038604536093771458,0.062021832913160324
141,0.0038468660786747932,0.06202169135212898
142,0.003842211328446865,0.062016576528549194
143,0.0038403207436203957,0.062019120901823044
144,0.003843452548608184,0.06201329827308655
145,0.0038334482815116644,0.06201566755771637
146,0.0038349709939211607,0.062015969306230545
147,0.003830233821645379,0.06200636550784111
148,0.0038361039478331804,0.06200536713004112
149,0.0038404855877161026,0.06200433522462845
150,0.0038310247473418713,0.06200556457042694
151,0.0038233634550124407,0.062000107020139694
152,0.0038281623274087906,0.06200408935546875
153,0.0038277150597423315,0.062003567814826965
154,0.0038280400913208723,0.06200296804308891
155,0.003831119043752551,0.06199772655963898
156,0.003814418101683259,0.06199882552027702
157,0.0038058485370129347,0.06199934333562851
158,0.0038131973706185818,0.061998575925827026


==> data/djscec_cifar10_bw1667_nembed16_ssim.csv <==
SNR,snr_train5,snr_train5_std,snr_train7,snr_train7_std,snr_train10,snr_train10_std,snr_train12,snr_train12_std,snr_train16,snr_train16_std
0,0.2143,0.0966,0.1887,0.0860,0.1718,0.0815,0.1722,0.0775,0.1480,0.0662
1,0.3207,0.1110,0.2733,0.0974,0.2352,0.0884,0.2367,0.0827,0.2011,0.0719
2,0.4531,0.1118,0.3846,0.1056,0.3142,0.0959,0.3115,0.0880,0.2594,0.0808
3,0.5691,0.1057,0.4978,0.1080,0.4069,0.1021,0.3912,0.0951,0.3247,0.0853
4,0.6603,0.0947,0.6118,0.0990,0.5031,0.1028,0.4862,0.0947,0.3934,0.0904
5,0.7253,0.0827,0.7061,0.0857,0.6065,0.0973,0.5848,0.0935,0.4772,0.0917
6,0.7646,0.0760,0.7786,0.0697,0.7106,0.0841,0.6864,0.0840,0.5740,0.0897
7,0.7890,0.0714,0.8191,0.0618,0.7869,0.0696,0.7718,0.0697,0.6717,0.0826
8,0.8028,0.0694,0.8403,0.0572,0.8304,0.0597,0.8294,0.0574,0.7514,0.0731
9,0.8108,0.0681,0.8520,0.0550,0.8546,0.0537,0.8636,0.0487,0.8097,0.0625
10,0.8162,0.0676,0.8599,0.0534,0.8698,0.0496,0.8844,0.0434,0.8512,0.0542
11,0.8205,0.0670,0.8656,0.0524,0.8796,0.0476,0.8987,0.0394,0.8817,0.0458
12,0.8239,0.0671,0.8699,0.0517,0.8871,0.0459,0.9086,0.0368,0.9041,0.0393
13,0.8264,0.0672,0.8736,0.0512,0.8927,0.0446,0.9157,0.0350,0.9196,0.0345
14,0.8281,0.0676,0.8761,0.0507,0.8964,0.0441,0.9205,0.0339,0.9292,0.0315
15,0.8290,0.0679,0.8776,0.0509,0.8992,0.0435,0.9238,0.0333,0.9352,0.0294
16,0.8295,0.0694,0.8792,0.0505,0.9013,0.0430,0.9262,0.0328,0.9393,0.0281
17,0.8298,0.0708,0.8802,0.0505,0.9030,0.0426,0.9282,0.0323,0.9425,0.0274


==> data/djscec_cifar10_nembed16_snr10_rate_dist.csv <==
rho,l2,l2_std,ssim,ssim_std
0.3333,29.61,2.32,0.9433,0.0236
0.1667,25.95,2.36,0.8698,0.0496
0.1250,24.47,2.33,0.8209,0.0628
0.0833,23.71,2.32,0.7895,0.0710


==> data/djscec_tinyimagenet_bw1667_nembed16_msssim.csv <==
SNR,snr_train5,snr_train5_std,snr_train7,snr_train7_std,snr_train10,snr_train10_std,snr_train12,snr_train12_std,snr_train16,snr_train16_std
0,0.3322,0.1003,0.2252,0.0979,0.1838,0.0905,0.2051,0.0814,0.2071,0.0728
1,0.4792,0.0945,0.3321,0.1031,0.2620,0.0970,0.2795,0.0837,0.2783,0.0741
2,0.6150,0.0862,0.4628,0.0982,0.3580,0.0975,0.3602,0.0826,0.3561,0.0725
3,0.7141,0.0777,0.5943,0.0888,0.4642,0.0931,0.4443,0.0817,0.4329,0.0717
4,0.7783,0.0685,0.7072,0.0759,0.5747,0.0854,0.5319,0.0779,0.5130,0.0688
5,0.8188,0.0599,0.7886,0.0628,0.6887,0.0740,0.6270,0.0727,0.5974,0.0662
6,0.8443,0.0540,0.8417,0.0509,0.7861,0.0602,0.7217,0.0655,0.6874,0.0619
7,0.8592,0.0504,0.8712,0.0429,0.8494,0.0482,0.7998,0.0564,0.7667,0.0563
8,0.8676,0.0483,0.8861,0.0385,0.8828,0.0399,0.8492,0.0474,0.8243,0.0497
9,0.8727,0.0468,0.8948,0.0360,0.9004,0.0349,0.8778,0.0412,0.8630,0.0435
10,0.8762,0.0459,0.9003,0.0344,0.9113,0.0315,0.8958,0.0366,0.8896,0.0377
11,0.8789,0.0452,0.9044,0.0331,0.9185,0.0293,0.9078,0.0330,0.9090,0.0330
12,0.8810,0.0447,0.9077,0.0321,0.9238,0.0277,0.9162,0.0303,0.9233,0.0286
13,0.8827,0.0442,0.9102,0.0314,0.9278,0.0264,0.9221,0.0286,0.9334,0.0255
14,0.8839,0.0440,0.9120,0.0308,0.9304,0.0256,0.9259,0.0274,0.9398,0.0234
15,0.8847,0.0452,0.9132,0.0315,0.9323,0.0250,0.9284,0.0266,0.9439,0.0221
16,0.8854,0.0442,0.9142,0.0300,0.9337,0.0245,0.9304,0.0261,0.9469,0.0211
17,0.8859,0.0443,0.9150,0.0298,0.9349,0.0242,0.9318,0.0257,0.9492,0.0203


==> data/djscec_tinyimagenet_bw1667_nembed16_psnr.csv <==
SNR,snr_train5,snr_train5_std,snr_train7,snr_train7_std,snr_train10,snr_train10_std,snr_train12,snr_train12_std,snr_train16,snr_train16_std
0,12.356,1.815,11.537,1.768,11.016,1.578,10.849,1.496,10.632,1.256
1,14.208,2.012,12.539,1.939,11.718,1.689,11.549,1.609,11.328,1.323
2,16.122,2.202,13.925,2.118,12.51,1.822,12.492,1.718,12.147,1.452
3,17.762,2.445,15.611,2.353,13.642,1.967,13.425,1.874,13.011,1.559
4,18.981,2.639,17.418,2.548,15.037,2.173,14.472,2.009,13.990,1.715
5,19.845,2.774,19.041,2.758,16.8,2.408,15.8,2.234,15.127,1.920
6,20.433,2.866,20.329,2.899,18.745,2.708,17.382,2.487,16.530,2.178
7,20.799,2.926,21.170,2.979,20.382,2.927,19.034,2.728,18.038,2.468
8,21.015,2.966,21.647,3.040,21.456,3.066,20.332,2.923,19.410,2.729
9,21.150,2.991,21.940,3.076,22.119,3.146,21.243,3.058,20.575,2.922
10,21.246,3.009,22.145,3.100,22.565,3.187,22.205,3.143,21.538,3.062
11,21.321,3.023,22.306,3.119,22.89,3.227,23.09,3.205,22.388,3.184
12,21.381,3.036,22.436,3.135,23.262,3.256,23.862,3.249,23.119,3.264
13,21.427,3.045,22.541,3.148,23.542,3.282,24.042,3.288,23.703,3.342
14,21.459,3.052,22.617,3.156,23.733,3.302,24.233,3.317,24.122,3.389
15,21.484,3.062,22.670,3.161,23.87,3.315,24.37,3.339,24.414,3.420
16,21.503,3.062,22.715,3.162,23.973,3.326,24.473,3.357,24.641,3.454
17,21.517,3.063,22.750,3.166,24.057,3.336,24.557,3.372,24.824,3.483


==> data/djscec_tinyimagenet_bw1667_nembed16_snr16_trainvattack.csv <==
Epoch,train_loss,attack_loss
1,0.030936099588871002,0.07546953856945038
2,0.03190156817436218,0.07545338571071625
3,0.031246528029441833,0.07544665038585663
4,0.0305700171738863,0.07544795423746109
5,0.026123089715838432,0.07543250918388367
6,0.020703094080090523,0.0754355788230896
7,0.016754915937781334,0.07542932033538818
8,0.014939244836568832,0.07542771846055984
9,0.01368684135377407,0.07542173564434052
10,0.012651490978896618,0.0754256546497345
11,0.011992850340902805,0.07542453706264496
12,0.011680575087666512,0.07539930194616318
13,0.011447828263044357,0.07540480047464371
14,0.011268378235399723,0.0754004418849945
15,0.011108344420790672,0.07539888471364975
16,0.01097280252724886,0.07539938390254974
17,0.010894805192947388,0.0754004716873169
18,0.010805722326040268,0.07539863884449005
19,0.010724307037889957,0.07539626955986023
20,0.010688534937798977,0.07539651542901993
21,0.01063484326004982,0.07538589090108871
22,0.010599973611533642,0.07538577169179916
23,0.010555637069046497,0.07538801431655884
24,0.01051931269466877,0.07538609951734543
25,0.010495909489691257,0.07538575679063797
26,0.010438386350870132,0.07538612186908722
27,0.01039509754627943,0.07537940889596939
28,0.010284536518156528,0.07537849247455597
29,0.010163221508264542,0.07537666708230972
30,0.010080944746732712,0.07537760585546494
31,0.010001344606280327,0.07537693530321121
32,0.009991333819925785,0.07546953856945038
33,0.009926524013280869,0.07545338571071625
34,0.009819325990974903,0.07544665038585663
35,0.009778084233403206,0.07544795423746109
36,0.009749604389071465,0.07543250918388367
37,0.009655749425292015,0.0754355788230896
38,0.009627481922507286,0.07542932033538818
39,0.009560955688357353,0.07542771846055984
40,0.00952407531440258,0.07542173564434052
41,0.009456397965550423,0.0754256546497345
42,0.009393456391990185,0.07542453706264496
43,0.009312191978096962,0.07539930194616318
44,0.009268658235669136,0.07540480047464371
45,0.009248044341802597,0.0754004418849945
46,0.009216041304171085,0.07539888471364975
47,0.009153362363576889,0.07539938390254974
48,0.009111031889915466,0.0754004716873169
49,0.009102447889745235,0.07539863884449005
50,0.009067689999938011,0.07539626955986023
51,0.00902484729886055,0.07539651542901993
52,0.008955501019954681,0.07538589090108871
53,0.008910476230084896,0.07538577169179916
54,0.008918906562030315,0.07538801431655884
55,0.00886064488440752,0.07538609951734543
56,0.008822647854685783,0.07538575679063797
57,0.008868290111422539,0.07538612186908722
58,0.008855609223246574,0.07537940889596939
59,0.008856073953211308,0.07537849247455597
60,0.008789241313934326,0.07537666708230972
61,0.00881518330425024,0.07537760585546494
62,0.008708433248102665,0.07537693530321121
63,0.008716601878404617,0.07546953856945038
64,0.00869396235793829,0.07545338571071625
65,0.008684267289936543,0.07544665038585663
66,0.008653576485812664,0.07544795423746109
67,0.008634385652840137,0.07543250918388367
68,0.0086053516715765,0.0754355788230896
69,0.00858669076114893,0.07542932033538818
70,0.008587773889303207,0.07542771846055984
71,0.008557508699595928,0.07542173564434052
72,0.008541625924408436,0.0754256546497345
73,0.008512443862855434,0.07542453706264496
74,0.008502768352627754,0.07539930194616318
75,0.008485604077577591,0.07540480047464371
76,0.00846098642796278,0.0754004418849945
77,0.00844379048794508,0.07539888471364975
78,0.008423689752817154,0.07539938390254974
79,0.008391136303544044,0.0754004716873169
80,0.008372485637664795,0.07539863884449005
81,0.008344672620296478,0.07539626955986023
82,0.008327244780957699,0.07539651542901993
83,0.008310679346323013,0.07538589090108871
84,0.008296455256640911,0.07538577169179916
85,0.008296283893287182,0.07538801431655884
86,0.008279412053525448,0.07538609951734543
87,0.008266497403383255,0.07538575679063797
88,0.008243868127465248,0.07538612186908722
89,0.00826220866292715,0.07537940889596939
90,0.008225870318710804,0.07537849247455597
91,0.008208275772631168,0.07537666708230972
92,0.008184916339814663,0.07537760585546494
93,0.008162688463926315,0.07537693530321121
94,0.008169546723365784,0.07546953856945038
95,0.008144142106175423,0.07545338571071625
96,0.008129709400236607,0.07544665038585663
97,0.008122310042381287,0.07544795423746109
98,0.008119870908558369,0.07543250918388367
99,0.008097185753285885,0.0754355788230896
100,0.008121682330965996,0.07542932033538818
101,0.00810546800494194,0.07542771846055984
102,0.00807907897979021,0.07542173564434052
103,0.008065450936555862,0.0754256546497345
104,0.008072893135249615,0.07542453706264496
105,0.007990295067429543,0.07539930194616318
106,0.007969265803694725,0.07540480047464371
107,0.007953637279570103,0.0754004418849945
108,0.007954997941851616,0.07539888471364975
109,0.007934415712952614,0.07539938390254974
110,0.0079416548833251,0.0754004716873169
111,0.007919583469629288,0.07539863884449005
112,0.007928087376058102,0.07539626955986023
113,0.007908444851636887,0.07539651542901993
114,0.007895595394074917,0.07538589090108871
115,0.007898136042058468,0.07538577169179916
116,0.007895155809819698,0.07538801431655884
117,0.007873798720538616,0.07538609951734543
118,0.007881858386099339,0.07538575679063797
119,0.007857845164835453,0.07538612186908722
120,0.007880429737269878,0.07537940889596939
121,0.007860420271754265,0.07537849247455597
122,0.00784396193921566,0.07537666708230972
123,0.007836339995265007,0.07537760585546494
124,0.00784243643283844,0.07537693530321121
125,0.007828712463378906,0.07546953856945038
126,0.007761867251247168,0.07545338571071625
127,0.007762628607451916,0.07544665038585663
128,0.007741640321910381,0.07544795423746109
129,0.007744924630969763,0.07543250918388367
130,0.007735321298241615,0.0754355788230896
131,0.00773595878854394,0.07542932033538818
132,0.007673370186239481,0.07542771846055984
133,0.007662548683583736,0.07542173564434052
134,0.007651190739125013,0.0754256546497345
135,0.007644582074135542,0.07542453706264496
136,0.007629862986505032,0.07539930194616318
137,0.007607191801071167,0.07540480047464371
138,0.007597015704959631,0.0754004418849945
139,0.007605919614434242,0.07539888471364975
140,0.007582602556794882,0.07539938390254974
141,0.00756702059879899,0.0754004716873169
142,0.007565254811197519,0.07539863884449005
143,0.007544930558651686,0.07539626955986023
144,0.0075387475080788136,0.07539651542901993
145,0.00752654206007719,0.07538589090108871
146,0.007516196928918362,0.07538577169179916
147,0.007509670685976744,0.07538801431655884
148,0.007503235246986151,0.07538609951734543
149,0.007492273114621639,0.07538575679063797
150,0.0074923038482666016,0.07538612186908722
151,0.00748063949868083,0.07537940889596939
152,0.007482535671442747,0.07537849247455597
153,0.007462035398930311,0.07537666708230972
154,0.007460659369826317,0.07537760585546494
155,0.007414356805384159,0.07537693530321121
156,0.007402064744383097,0.07546953856945038
157,0.007394632790237665,0.07545338571071625
158,0.007294242735952139,0.07544665038585663


==> data/djscec_tinyimagenet_nembed16_snr10_rate_dist.csv <==
rho,l2,l2_std,msssim,msssim_std
0.3333,24.32,3.22,0.9339,0.0271
0.1667,22.57,3.18,0.9113,0.0315
0.1250,21.76,3.08,0.8900,0.0383
0.0833,21.08,3.01,0.8689,0.0431

